MLNET: An Adaptive Multiple Receptive-field Attention Neural Network for Voice Activity Detection

Voice activity detection (VAD) makes a distinction between speech and non-speech and its performance is of crucial importance for speech based services. Recently, deep neural network (DNN)-based VADs have achieved better performance than conventional signal processing methods. The existed DNNbased models always handcrafted a fixed window to make use of the contextual speech information to improve the performance of VAD. However, the fixed window of contextual speech information can't handle various unpredicatable noise environments and highlight the critical speech information to VAD task. In order to solve this problem, this paper proposed an adaptive multiple receptive-field attention neural network, called MLNET, to finish VAD task. The MLNET leveraged multi-branches to extract multiple contextual speech information and investigated an effective attention block to weight the most crucial parts of the context for final classification. Experiments in real-world scenarios demonstrated that the proposed MLNET-based model outperformed other baselines.

==> test.txt <==
To further illustrate the function of multiple receptive-field attention block,  we randomly selected a piece of recording and visual different receptive-field's attentional weights in Figure 4. In Figure 4, it can be observated that the most appropriate receptive-field for a specific frame, which stands for appropriate contextual information, has a larger weight while others has lower weight, which also demonstrates our proposed model's effectiveness.

\begin{figure}[htbp] 
\centerline{\includegraphics[width=0.45\textwidth,height=0.20\textheight]{Fbank1.png}}
\caption{Attentional Function}
\end{figure}

